Publier sous l'Occupation I. Autour du cas de Jacques Feldbau et de l'Acad\'emie des sciences

This is an article on mathematical publishing during the German occupation of France. Looking at the cases of four of them and especially at the case of Jacques Feldbau (one of the founders of the theory of fibre bundles), we investigate the way censorship struck the French mathematicians who declared jewish by the Statut des juifs of october 1940, and the strategies these mathematicians then developed. The way the Vichy laws have been discussed and applied at the Acad\'emie des sciences is investigated.

==> 0711.0447.txt <==
            *** SAVE THIS MESSAGE FOR FUTURE REFERENCE ***
          (and forward to any collaborators for safekeeping)

Your user/password combination for this article is

 User-ID: 0711.0447
 Password: 3zrhm

You will need this ID/password pair to do any of the following:

  - to check the article before it is announced
  - to cross-list the article 
  - to add publication information
  - to replace the article with a revised version

Keep this password safe -- all future replacements will require it.

If you submit this article to an overlay journal based on arXiv you may
need to supply the following identifier to allow the collaborating
service to track your submission: arXiv:tracking/80dd83599f2a2980

------------------------------------------------------------------------------
\\
arXiv:0711.0447
From: Mich\`ele Audin <maudin@math.u-strasbg.fr>
Date: Sat, 3 Nov 2007 12:24:12 GMT   (106kb,D)

Title: Publier sous l'occupation I. Autour du cas de Jacques Feldbau et de
  l'Acad\'emie des sciences
Authors: Mich\`ele Audin
Categories: math.HO math.AT
Comments: 35 pages, 4 figures, French
MSC-class: 01A60; 57RXX
\\
  This is an article on mathematical publishing during the German occupation of
France. Looking at the cases of four of them and especially at the case of
Jacques Feldbau (one of the founders of the theory of fibre bundles), we
investigate the way censorship struck the French mathematicians who declared
jewish by the Statut des juifs of october 1940, and the strategies these
mathematicians then developed. The way the Vichy laws have been discussed and
applied at the Acad\'emie des sciences is investigated.
\\
